Signs for Ethical AI: A Route Towards Transparency

Today, Artificial Intelligence (AI) has a direct impact on the daily life of billions of people. Being applied to sectors like finance, health, security and advertisement, AI fuels some of the biggest companies and research institutions in the world. Its impact in the near future seems difficult to predict or bound. In contrast to all this power, society remains mostly ignorant of the capabilities and standard practices of AI today. To address this imbalance, improving current interactions between people and AI systems, we propose a transparency scheme to be implemented on any AI system open to the public. The scheme is based on two pillars: Data Privacy and AI Transparency. The first recognizes the relevance of data for AI, and is supported by GDPR. The second considers aspects of AI transparency currently unregulated: AI capabilities, purpose and source. We design this pillar based on ethical principles. For each of the two pillars, we define a three-level display. The first level is based on visual signs, inspired by traffic signs managing the interaction between people and cars, and designed for quick and universal interpretability. The second level uses factsheets, providing limited details. The last level provides access to all available information. After detailing and exemplifying the proposed transparency scheme, we define a set of principles for creating transparent by design software, to be used during the integration of AI components on user-oriented services.

==> highlights.txt <==
Highlights:

*Current privacy data displays are inefficient. AI transparency is non-existent 
*In a first level, visual signs convey complex concepts quickly
*In a second level, checklists enable more refined decision-making boundaries
*In a third level, user has access to fully detailed information
*Transparency by design guidelines are proposed to facilitate the integration on different domains
    
